DEPT: Decoupled Embeddings for Pre-training Language Models

Language Model pre-training uses broad data mixtures to enhance performance across domains and languages. However, training on such heterogeneous text corpora requires extensive and expensive efforts. Since these data sources vary significantly in lexical, syntactic, and semantic aspects, they cause negative interference or the ``curse of multilinguality''. To address these challenges we propose a communication-efficient pre-training framework, DEPT. Our method decouples embeddings from the transformer body while simultaneously training the latter on multiple data sources without requiring a shared vocabulary. DEPT can: (1) train robustly and effectively under significant data heterogeneity, (2) minimize token embedding parameters to only what the data source vocabulary requires, while cutting communication costs in direct proportion to both the communication frequency and the reduction in parameters, (3) enhance transformer body plasticity and generalization, improving both average perplexity (up to 20%) and downstream task performance, and (4) enable training with custom optimized vocabularies per data source. We demonstrate DEPT's potential via the first vocabulary-agnostic federated pre-training of billion-scale models, reducing communication costs by orders of magnitude and embedding memory by 4-5x.

==> tables/god_tables/god_table_downstream.csv <==
Filename,,Validation Accuracy,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,RACE ,MNLI,STSB
UNIFORM-RANDOM,,0.5,$0.60 ,0.656
PROP-RANDOM,,0.4631,$0.68 ,0.7305
ACT-RANDOM,,0.4519,$0.66 ,0.7312
GLOB-RANDOM,,0.5146,$0.72 ,0.7805
TRIM-RANDOM,,0.5292,$0.71 ,0.7796
SPEC-RANDOM,,0.5237,$0.71 ,0.7863
SPEC-OPT,,0.5111,0.6894,0.7741
MIN Imp,,0.0292,0.045958327,0.058670678
Max Imp,,0.0584,0.061327028,0.07535558
,,,,
,,,,
,,$0.5$,$0.6$,$0.66$
,,$0.46$,$0.68$,$0.73$
,,$0.45$,$0.66$,$0.73$
,,$0.51$,$\mathbf{0.72}$,$0.78$
,,$\mathbf{0.53}$,$0.71$,$0.78$
SPEC-FORNAT,,$0.52$,$0.71$,$\mathbf{0.79}$
,,$0.51$,$0.69$,$0.77$
,,$\mathbf{2.9\%}$,$\mathbf{4.6\%}$,$\mathbf{5.9\%}$
,,$\mathbf{5.8\%}$,$\mathbf{6.1\%}$,$\mathbf{7.5\%}$
,,,,
,,,,
,,,,
,,,,
UNIFORM-MATRIX,,0.5021,$0.71$,0.7437
PROP-MATRIX,,0.5292,$0.70$,0.7574
GLOB-MATRIX,,0.5097,$0.69$,0.7609
TRIM-MATRIX,,0.546,$0.73$,0.8077
Min IMP,,-0.036848073,-0.031962827,0.004621072
Max IMP,,0.031746032,0.030132357,0.066411407
,,,,
,,,,
,,$0.5$,$0.71$,$0.74$
,,$0.53$,$0.7$,$0.76$
,,$0.51$,$0.69$,$0.76$
TRIM-FORMAT,,$\mathbf{0.55}$,$\mathbf{0.73}$,$\mathbf{0.81}$
,,$-3.7\%$,$-3.2\%$,$\mathbf{0.5\%}$
,,$\mathbf{3.2\%}$,$\mathbf{3\%}$,$\mathbf{6.6\%}$

==> tables/mc4_125M-m-post.csv <==
Name,ZH,UR,MS,IT,SR,LA,EN,SW,Avg(In),HI,EL,DE,Avg(Out)
M-UNIFORM,57.8,21,46.5,40,33.6,29.4,57.5,30.3,39.5,1365.7,1698.8,385.5,1150
M-T($\alpha = 03$),45.5,20.6,41.5,31,31.7,29.3,46.1,31.1,34.6,1087.6,1419.4,321.9,943
M-PROPORTIONAL,44.4,23.9,44.3,25.2,36.5,33.4,38.3,36.4,35.3,1299.5,1583.6,285.5,1056.2
M-DEPT-GlOB,40.1,15.5,30.1,39.6,39,29.7,40.5,24.6,32.4,823.4,1737.3,335.1,965.3
M-DEPT-TRIM,41.9,16.2,31.3,41.3,40.8,30.8,42,25.6,33.7,855.2,1725,345.6,975.3
Gain (Min),5.6\%,21.4\%,24.6\%,-63.9\%,-28.7\%,-5.1\%,-9.7\%,15.5\%,2.6\%,21.4\%,-22.4\%,-21.1\%,-3.4\%
Gain (Max),9.7\%,24.8\%,27.5\%,-57.1\%,-23.0\%,-1.4\%,-5.7\%,18.8\%,6.4\%,24.3\%,-21.5\%,-17.4\%,-2.4\%

==> tables/mc4_125M-m.csv <==
Name,IT,SR,ZH,DE,LA,UR,MS,EN,HI,EL,SW
M-DEPT-GlOB,39.60367584228515,38.973392486572266,40.116355895996094,335.1320495605469,29.663394927978516,15.539999008178713,30.09617805480957,40.47052383422851,823.4186401367188,1737.2857666015625,24.64119529724121
M-DEPT-TRIM,41.26575469970703,40.83549118041992,41.94773483276367,345.6305236816406,30.78861618041992,16.213144302368164,31.29421615600586,41.98199462890625,855.1761474609375,1724.9912109375,25.58366584777832
M-UNIFORM,39.95405197143555,33.58549499511719,57.81791305541992,385.5215148925781,29.41761016845703,20.99310302734375,46.47043991088867,57.54981231689453,1365.6849365234375,1698.79833984375,30.293336868286133
M-PROPORTIONAL,25.15553855895996,36.46308517456055,44.42253875732422,285.4560241699219,33.38217544555664,23.87255096435547,44.34708786010742,38.26327133178711,1299.4779052734375,1583.64892578125,36.38570022583008
M-T($\alpha = 03$),30.960716247558594,31.728588104248047,45.46477890014648,321.9044494628906,29.29846572875977,20.559894561767575,41.54417037963867,46.09168243408203,1087.5823974609375,1419.4093017578125,31.092958450317383

==> tables/mc4_125M-r-post.csv <==
Name,IT,SR,ZH,LA,UR,MS,EN,SW,Avg (In),HI,EL,DE,Avg (Out)
R-UNIFORM,83.8,73.3,154.8,63,38.2,96.8,112.7,62.8,88.9,4600.3,5660.9,1339.2,3866.8
R-T($\alpha = 03$),75.4,65.2,129.5,56.3,34.5,88,103.7,56.8,78.9,3996,4219.2,1076.3,3097.1
R-PROPORTIONAL,55.1,47.1,84.6,41.1,26.8,64.8,77.6,42.4,56.7,2514.7,3340.3,672.5,2175.8
R-ACT,60.4,52.3,96.1,44.9,28.8,71.3,85.6,46.3,62.8,2412.5,2450.2,715.9,1859.5
R-DEPT-GlOB,46,38.6,67.7,33.9,22.4,53.7,65.4,35.2,46.8,1676.5,2308.3,559.5,1514.7
R-DEPT-TRIM,47.5,39.7,67.7,35.1,22.8,55.2,67.2,36.3,47.9,1911,2547.7,567.4,1675.4
R-DEPT-SPED,47.8,40.3,69.5,34.7,23,55.4,68.1,36.3,48.4,1578.8,2232.1,544.7,1451.9
Imp Worst,13.2\%,14.4\%,17.8\%,14.6\%,14.2\%,14.5\%,12.2\%,14.4\%,14.6\%,20.8\%,-4.0\%,15.6\%,9.9\%
Impt Best,16.5\%,18.0\%,20.0\%,17.5\%,16.4\%,17.1\%,15.7\%,17.0\%,17.5\%,34.6\%,8.9\%,19.0\%,21.9\%

==> tables/mc4_125M-r.csv <==
Name,IT,SR,ZH,DE,LA,UR,MS,EN,HI,EL,SW
R-DEPT-TRIM,47.49852752685547,39.70396423339844,67.70127868652344,567.4169921875,35.080169677734375,22.832202911376953,55.20608139038086,67.18749237060547,1911.04150390625,2547.684814453125,36.31039047241211
R-PROPORTIONAL,55.14070510864258,47.13222885131836,84.60077667236328,672.4983520507812,41.087589263916016,26.79162979125977,64.78711700439453,77.56033325195312,2514.683349609375,3340.25341796875,42.37724685668945
R-T($\alpha = 03$),75.38688659667969,65.17045593261719,129.49288940429688,1076.279052734375,56.34089660644531,34.493412017822266,88.04209899902344,103.68687438964844,3996.01806640625,4219.1513671875,56.779319763183594
R-ACT,60.38377380371094,52.25529479980469,96.13802337646484,715.9000854492188,44.88624954223633,28.83806037902832,71.31005859375,85.59749603271484,2412.548095703125,2450.17578125,46.25613021850586
R-DEPT-GlOB,46.0047721862793,38.61860656738281,67.70650482177734,559.4570922851562,33.91929244995117,22.38507843017578,53.68100357055664,65.4101791381836,1676.4947509765625,2308.25244140625,35.209537506103516
R-DEPT-SPED,47.761756896972656,40.27365493774414,69.53050231933594,544.68994140625,34.66993713378906,23.040802001953125,55.42101287841797,68.07523345947266,1578.780517578125,2232.13720703125,36.2587890625
R-UNIFORM,83.83060455322266,73.30233001708984,154.81178283691406,1339.171875,62.9849739074707,38.18215560913086,96.80176544189452,112.69410705566406,4600.31396484375,5660.84716796875,62.83012771606445

==> tables/merged.csv <==
Name,ARC-Challenge,BigBench QA Wikidata,HellaSwag,PIQA,Winogrande,ARC-Easy,BoolQ,Openbook QA,Winograd,LAMBADA (OpenAI),Bigbench Strategy QA,COPA,MMLU
7B Federated,0.2653583586215973,0.4470744431018829,0.5239992141723633,0.7290533185005188,0.5224940776824951,0.5084174871444702,0.5302752256393433,0.3580000102519989,0.6813187003135681,0.4570153355598449,0.4661424160003662,0.7099999785423279,0.26311794987746645
3B Federated,0.2474402785301208,0.3597756028175354,0.4553873836994171,0.7051142454147339,0.5122336149215698,0.4608585834503174,0.5911315083503723,0.3160000145435333,0.6556776762008667,0.3809431493282318,0.4639580547809601,0.6200000047683716,0.2515762858092785
1B Federated (short),0.243174061,0.2154421508312225,0.3492332100868225,0.6757345199584961,0.5161799788475037,0.3897306323051452,0.6116207838058472,0.2739999890327453,0.6043956279754639,0.2976906597614288,0.4700742661952973,0.6299999952316284,0.24819502899689333
1B Federated (long),0.2295221835374832,0.2697701752185821,0.3911571502685547,0.6871599555015564,0.5335438251495361,0.4065656661987304,0.545259953,0.2899999916553497,0.6153846383094788,0.3333980143070221,0.4897335171699524,0.6299999952316284,0.2461318810071264
,,,,,,,,,,,,,
,,,,,,,,,,,,,
,,,,,,,,,,,,,

==> tables/the_pile_125M-m-post.csv <==
Name,NIH Explorer,GitHub,PubMed Abstract,USPTO Backgrounds,FreeLaw,Enron Emails,EuroParl,Wikipedia (en),Pile-CC,StackExchange,PubMed Central,PhilPapers,DM Mathematics,Arxiv,Gutenberg,HackerNews,Ubuntu IRC,Avg
M-UNIFORM,31.9,7.6,30.5,24.2,23.2,18.1,20.5,41.2,64.6,18.9,19.2,49.4,4.9,13.6,51.7,42.6,68.4,31.2
M-PROPORTIONAL,32.7,6.6,29.5,23.4,21.3,20.8,27.8,38.4,57.9,17.0,17.2,56.8,5.0,12.0,51.2,42.8,81.8,31.9
M-DEPT-GLOB,30.2,7.1,29.8,22.9,23.7,20.0,21.9,41.6,61.8,17.9,19.6,48.0,5.2,13.7,54.1,42.2,90.7,32.4
M-DEPT-TRIM,29.5,6.9,29.2,22.4,23.0,19.4,21.1,40.8,60.6,17.4,19.2,46.7,5.1,13.4,52.4,41.0,81.1,31.1
Min Imp,5.4\%,-7.0\%,-1.2\%,2.0\%,-11.2\%,-10.5\%,-6.7\%,-8.3\%,-6.8\%,-5.1\%,-13.8\%,3.0\%,-5.5\%,-14.3\%,-5.6\%,0.9\%,-32.7\%,-3.7\%
Max Imp,9.8\%,9.6\%,4.5\%,7.8\%,1.0\%,6.9\%,24.0\%,1.1\%,6.0\%,7.8\%,0.0\%,17.9\%,-3.1\%,1.7\%,-1.4\%,4.2\%,0.8\%,2.4\%

==> tables/the_pile_125M-m1.csv <==
Name,NIH Explorer,GitHub,PubMed Abstract,USPTO Backgrounds,FreeLaw,Enron Emails,EuroParl,Wikipedia (en),Pile-CC
M-DEPT-GLOB,30.17463112,7.064541817,29.80696106,22.90836716,23.72374725,19.96358871,21.86738968,41.58990097,61.82186508
M-DEPT-TRIM,29.52591705,6.865712643,29.15543365,22.36447144,23.00671577,19.41263771,21.08423042,40.75538254,60.64635849
M-UNIFORM,31.90290451,7.595905304,30.51646233,24.24412918,23.2381382,18.06289673,20.48838997,41.21913528,64.55057526
M-PROPORTIONAL,32.72486877,6.601632118,29.46034622,23.3814621,21.32497406,20.84076118,27.75580597,38.39372253,57.90048981
M-ACT,126.6962585,20.00866318,124.7757416,79.96076202,82.10058594,66.28025055,124.2399292,147.6804657,191.650589

==> tables/the_pile_125M-m2.csv <==
Name,StackExchange,Ubuntu IRC,PubMed Central,PhilPapers,DM Mathematics,Arxiv,Gutenberg,HackerNews
M-DEPT-GLOB,17.85004234,90.72859192,19.6232872,47.95244217,5.165256977,13.72134686,54.10235977,42.22925949
M-DEPT-TRIM,17.42727852,81.13839722,19.20223808,46.6654892,5.103229046,13.38192272,52.38569641,40.99237442
M-UNIFORM,18.89191055,68.39096069,19.20962906,49.41999435,4.897202969,13.60917854,51.66119385,42.60905838
M-PROPORTIONAL,16.98220825,81.77851868,17.23983192,56.83219147,4.951965809,12.0063448,51.23074341,42.79459381
M-ACT,55.41152954,377.8183289,61.23397827,180.1021729,7.374125957,33.80493546,150.8276215,123.9550629

==> tables/the_pile_125M-r-post.csv <==
Name,NH,GH,PA,UO,FL,ENR,EP,WK,CC,SE,PC,PP,DM,AR,GU,HN,UI (OOD),Avg
UNIFORM,63.0,12.1,61.9,44.1,45.2,36.3,47.9,81.8,115.9,33.2,32.4,91.8,5.8,21.6,91.2,75.0,198.1,62.2
PROPORTIONAL,58.6,11.4,57.2,41.3,42.2,33.6,43.1,75.2,108.2,31.0,30.3,85.4,5.7,20.4,85.6,70.9,168.0,57.0
ACT,126.7,20,124.8,79.9,82.1,66.3,124.2,147.7,191.6,55.4,61.2,180.1,7.4,33.8,150.8,123.9,377.8,114.9235294
DEPT-GLOB,44.5,9.3,43.0,32.0,32.1,25.9,31.4,58.5,83.9,23.8,23.1,64.6,5.1,16.2,66.4,54.7,114.6,42.9
DEPT-TRIM,43.3,8.8,41.8,31.2,30.7,24.6,29.4,56.2,82.3,23.4,22.6,62.7,5.1,16.0,64.1,53.2,99.0,40.8
DEPT-SPEC,42.1,8.7,40.6,30.3,29.8,23.8,28.0,54.8,87.0,24.9,23.8,67.5,5.2,16.8,69.1,57.1,124.2,43.2
Gain (Min),24%,19%,25%,23%,24%,23%,27%,22%,20%,20%,21%,21%,8%,18%,19%,20%,26%,24%
Gain (Max),28%,24%,29%,27%,29%,29%,35%,27%,24%,25%,25%,27%,11%,22%,25%,25%,41%,28%

==> tables/the_pile_125M-r1.csv <==
Name,NIH Explorer,GitHub,PubMed Abstract,USPTO Backgrounds,FreeLaw,Enron Emails,EuroParl,Wikipedia (en),Pile-CC
R-DEPT-SPECT,42.11605072,8.705827713,40.5961647,30.33694077,29.84304428,23.81267548,28.00741959,54.82678986,86.97569275
R-DEPT-GLOB,44.50266647,9.256775856,43.04095078,31.97895813,32.06929016,25.85757828,31.42516327,58.50754166,83.88323212
R-DEPT-TRIM,43.28465652,8.809807777,41.77980423,31.16208267,30.65992546,24.57637405,29.43631363,56.23287201,82.34017181
R-UNIFORM,63.003479,12.14313412,61.85243988,44.06790924,45.158535,36.34442902,47.87472534,81.83352661,115.9417648
R-PROPORTIONAL,58.64638901,11.42725277,57.20615005,41.31792068,42.19599533,33.58729935,43.14989471,75.22787476,108.2199783

==> tables/the_pile_125M-r2.csv <==
Name,StackExchange,Ubuntu IRC,PubMed Central,PhilPapers,DM Mathematics,Arxiv,Gutenberg,HackerNews
R-DEPT-GLOB,24.88463593,124.2000656,23.82650948,67.53948212,5.247142792,16.76491356,69.0896225,57.06924438
R-DEPT-TRIM,23.7596035,114.5690994,23.10302162,64.62677002,5.113670826,16.19516563,66.40973663,54.7201767
R-DEPT-SPECT,23.36484909,98.97933197,22.63792992,62.69058228,5.091001034,15.96101284,64.10253143,53.18267441
R-UNIFORM,33.24458694,198.0703735,32.38531113,91.84487915,5.798103809,21.63934517,91.23753357,74.96689606
R-PROPORTIONAL,31.04512978,168.0325012,30.32084465,85.35660553,5.699756622,20.41570473,85.62403107,70.90261078

==> tables/the_pile_125Mr1.csv <==
Name,NIH Explorer,GitHub,PubMed Abstract,USPTO Backgrounds,FreeLaw,Enron Emails,EuroParl,Wikipedia (en),Pile-CC
R-DEPT-GLOB,44.50266647,9.256775856,43.04095078,31.97895813,32.06929016,25.85757828,31.42516327,58.50754166
R-DEPT-TRIM,43.28465652,8.809807777,41.77980423,31.16208267,30.65992546,24.57637405,29.43631363,56.23287201
R-DEPT-SPECT,42.11605072,8.705827713,40.5961647,30.33694077,29.84304428,23.81267548,28.00741959,54.82678986
R-UNIFORM,63.003479,12.14313412,61.85243988,44.06790924,45.158535,36.34442902,47.87472534,81.83352661
R-PROPORTIONAL,58.64638901,11.42725277,57.20615005,41.31792068,42.19599533,33.58729935,43.14989471,75.22787476

==> tables/the_pile_125Mr2.csv <==
Name,StackExchange,Ubuntu IRC,PubMed Central,PhilPapers,DM Mathematics,Arxiv,Gutenberg,HackerNews
R-DEPT-GLOB,86.97569275,24.88463593,124.2000656,23.82650948,67.53948212,5.247142792,16.76491356,69.0896225,57.06924438
R-DEPT-TRIM,83.88323212,23.7596035,114.5690994,23.10302162,64.62677002,5.113670826,16.19516563,66.40973663,54.7201767
R-DEPT-SPECT,82.34017181,23.36484909,98.97933197,22.63792992,62.69058228,5.091001034,15.96101284,64.10253143,53.18267441
R-UNIFORM,115.9417648,33.24458694,198.0703735,32.38531113,91.84487915,5.798103809,21.63934517,91.23753357,74.96689606
R-PROPORTIONAL,108.2199783,31.04512978,168.0325012,30.32084465,85.35660553,5.699756622,20.41570473,85.62403107,70.90261078

==> tables/the_pile_350M-m-post.csv <==
Name,NH,GH,PA,UO,FL,ENR,EP,WK,CC,SE,PC,PP,DM,AR,GU,HN,UI(OOD),Avg
UNIF,21.6,5.5,20.4,16.9,15,11.1,13.4,27.1,44.4,13.2,13.6,34,4.3,10.1,35.2,29.1,51.6,21.6
M-PROP,21.7,4.7,19.2,16,13.5,12.6,15.8,24.7,38.8,11.7,12,36.8,4.3,8.8,34.2,28.6,43.1,20.4
GLOB,19.8,5.5,19.4,15.6,15.6,12.1,13.8,25.6,41.4,12.9,13.3,33.5,4.5,10.1,38.1,29.2,58.2,21.7
TRIM,19,4.9,18.2,15.3,14.8,10,11.3,23,37.3,11.8,12.8,30.2,4.4,9.8,32.9,26.7,47.6,19.4
Imp (Min),8%,-17%,-1%,3%,-16%,-9%,-3%,-4%,-7%,-10%,-11%,1%,-5%,-15%,-11%,-2%,-35%,-6%
Imp (Max),12%,-4%,5%,4%,-10%,10%,16%,7%,4%,-1%,-7%,11%,-2%,-11%,4%,7%,-10%,5%

==> tables/the_pile_350M-r-post.csv <==
Name,NH,GH,PA,UO,FL,ENR,EP,WK,CC,SE,PC,PP,DM,AR,GU,HN,UI(OOD),Avg
UNIFORM,44.7,9.2,43.4,32.7,31.4,24.1,27.1,58.4,86.6,24.6,25.1,64.4,5.1,16.5,66.7,55.8,141,44.5
PROP,32.1,7,30.7,23.9,22.3,17.5,19.7,41.6,64.2,18.3,19,48.5,4.7,13,50.5,42,72.9,31.1
ACT,128276.4,147336.5,129537.4,132331.7,142125.4,162872.2,140064.5,136704.2,139433.5,149490.4,135096.9,135553,143713.1,133887.3,147602.8,150602.3,167807,142496.1
DEPT-GLOB,26.2,6.1,24.9,19.7,18,14.2,16.3,34,53.6,15.5,16,40.2,4.5,11.2,41.9,34.6,58.8,25.6
DEPT-TRIM,27.7,6.4,26.4,21,19.1,14.8,16.7,36,56.6,16.3,16.9,42.1,4.5,11.7,43.7,36.2,66.1,27.2
DEPT-SPEC,27.2,6.2,25.8,20.5,18.8,14.5,16.2,35.1,55.5,16,16.5,41.1,4.5,11.5,43.1,35.7,63.5,26.6
Gain (Min),13.7%,8.6%,14.0%,12.1%,14.3%,15.4%,15.2%,13.5%,11.8%,10.9%,11.1%,13.2%,4.3%,10.0%,13.5%,13.8%,9.3%,12.5%
Gain (Max),18.4%,12.9%,18.9%,17.6%,19.3%,18.9%,17.8%,18.3%,16.5%,15.3%,15.8%,17.1%,4.3%,13.8%,17.0%,17.6%,19.3%,17.7%

==> tables/the_pile_350M-r1.csv <==
Name            ,HackerNews         ,FreeLaw                ,DM Mathematics     ,Arxiv              ,PubMed Abstracts       ,StackExchange      ,USPTO Backgrounds      ,PubMed Central     ,PhilPapers         
R-DEPT-GLOB     ,34.62424087524414  ,18.02330207824707      ,4.459222793579102  ,11.21718692779541  ,24.897235870361328     ,15.522446632385254 ,19.71479225158691      ,15.997334480285645 ,40.23125457763672  
R-DEPT-TRIM     ,36.24068069458008  ,19.098745346069336     ,4.493428707122803  ,11.69224452972412  ,26.412925720214844     ,16.27773094177246  ,20.9813232421875       ,16.86048698425293  ,42.08987045288086 
R-DEPT-SPEC     ,35.65442657470703  ,18.752588272094727     ,4.480381965637207  ,11.535922050476074 ,25.825307846069336     ,15.952600479125977 ,20.512554168701172     ,16.537546157836914 ,41.059513092041016 
R-PROPORTIONAL  ,42.02851104736328  ,22.323110580444336     ,4.681908130645752  ,12.96630573272705  ,30.72636604309082      ,18.323801040649418 ,23.914642333984375     ,19.04603385925293  ,48.549068450927734 

==> tables/the_pile_350M-r2.csv <==
Name           ,NIH ExPorter       ,GitHub             ,Ubuntu IRC     ,Gutenberg,Enron Emails,EuroParl,Wikipedia (en),Pile-CC
R-DEPT-GLOB    ,26.16813087463379  ,6.100778102874756  ,58.77099609375,41.88745880126953,14.16916275024414,16.28179931640625,34.011749267578125,53.6374397277832
R-DEPT-TRIM    ,27.68478012084961  ,6.367918014526367  ,66.14127349853516,43.733829498291016,14.75941562652588,16.66315460205078,35.950767517089844,56.58865737915039
R-DEPT-SPEC    ,27.20625114440918  ,6.239330768585205  ,63.53850936889648,43.12935256958008,14.461304664611816,16.16908073425293,35.10487747192383,55.54827499389648
R-PROPORTIONAL ,32.12953567504883  ,7.013397693634033  ,72.88197326660156,50.52546691894531,17.523975372314453,19.72318458557129,41.64918899536133,64.23771667480469
